Learned-Rule-Augmented Large Language Model Evaluators

Large language models (LLMs) are predominantly used as evaluators for natural language generation (NLG) tasks, but their application to broader evaluation scenarios remains limited. In this work, we explore the potential of LLMs as general evaluators across diverse tasks. Although LLM-based evaluators have made progress in different areas, existing methods struggle to generalize due to their reliance on costly, human-designed evaluation principles, which are often misaligned with both annotated data and LLMs' understanding.To address these challenges, we propose a rule-augmented evaluation paradigm. First, we introduce a rule distillation method that automatically extracts scoring rules from data using an LLM-assisted Monte Carlo Tree Search (MCTS), alleviating scalability issues and improving alignment with data. Second, to enable LLMs to effectively apply the learned rules, we propose two strategies: (1) Chain-of-Rule (CoR), which guides LLM to follow distilled rules, and (2) training a rule-augmented LLM evaluator (RuAE) via reinforcement learning, further bridging the gap between rules and LLMs' reasoning. Extensive experiments on diverse tasks demonstrate the effectiveness and generalizability of our approach across various evaluation scenarios.

==> anthology.bib.txt <==
@article{wei2022chain,
  title={Chain-of-thought prompting elicits reasoning in large language models},
  author={Wei, Jason and Wang, Xuezhi and Schuurmans, Dale and Bosma, Maarten and Xia, Fei and Chi, Ed and Le, Quoc V and Zhou, Denny and others},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={24824--24837},
  year={2022}
}

@article{zhang2022automatic,
  title={Automatic chain of thought prompting in large language models},
  author={Zhang, Zhuosheng and Zhang, Aston and Li, Mu and Smola, Alex},
  journal={arXiv preprint arXiv:2210.03493},
  year={2022}
}

@article{wang2022self,
  title={Self-consistency improves chain of thought reasoning in language models},
  author={Wang, Xuezhi and Wei, Jason and Schuurmans, Dale and Le, Quoc and Chi, Ed and Narang, Sharan and Chowdhery, Aakanksha and Zhou, Denny},
  journal={arXiv preprint arXiv:2203.11171},
  year={2022}
}

@article{yao2023tree,
  title={Tree of thoughts: Deliberate problem solving with large language models},
  author={Yao, Shunyu and Yu, Dian and Zhao, Jeffrey and Shafran, Izhak and Griffiths, Tom and Cao, Yuan and Narasimhan, Karthik},
  journal={Advances in neural information processing systems},
  volume={36},
  pages={11809--11822},
  year={2023}
}

@article{zhang2024chain,
  title={Chain of preference optimization: Improving chain-of-thought reasoning in llms},
  author={Zhang, Xuan and Du, Chao and Pang, Tianyu and Liu, Qian and Gao, Wei and Lin, Min},
  journal={Advances in Neural Information Processing Systems},
  volume={37},
  pages={333--356},
  year={2024}
}

@article{havrilla2024glore,
  title={Glore: When, where, and how to improve llm reasoning via global and local refinements},
  author={Havrilla, Alex and Raparthy, Sharath and Nalmpantis, Christoforus and Dwivedi-Yu, Jane and Zhuravinskyi, Maksym and Hambro, Eric and Raileanu, Roberta},
  journal={arXiv preprint arXiv:2402.10963},
  year={2024}
}

@article{ziegler2019fine,
  title={Fine-tuning language models from human preferences},
  author={Ziegler, Daniel M and Stiennon, Nisan and Wu, Jeffrey and Brown, Tom B and Radford, Alec and Amodei, Dario and Christiano, Paul and Irving, Geoffrey},
  journal={arXiv preprint arXiv:1909.08593},
  year={2019}
}

@inproceedings{liu2020learning,
  title={Learning to summarize from human feedback},
  author={Liu, Fei and others},
  booktitle={Proceedings of the 58th Annual Meeting of the Association for Computational Linguistics},
  pages={583--592},
  year={2020}
}

@article{ouyang2022training,
  title={Training language models to follow instructions with human feedback},
  author={Ouyang, Long and Wu, Jeffrey and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and others},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={27730--27744},
  year={2022}
}

@article{rafailov2023direct,
  title={Direct preference optimization: Your language model is secretly a reward model},
  author={Rafailov, Rafael and Sharma, Archit and Mitchell, Eric and Manning, Christopher D and Ermon, Stefano and Finn, Chelsea},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  pages={53728--53741},
  year={2023}
}

@article{wang2023beyond,
  title={Beyond reverse kl: Generalizing direct preference optimization with diverse divergence constraints},
  author={Wang, Chaoqi and Jiang, Yibo and Yang, Chenghao and Liu, Han and Chen, Yuxin},
  journal={arXiv preprint arXiv:2309.16240},
  year={2023}
}

@misc{openai2024learning,
  title={Learning to reason with LLMs},
  author={OpenAI},
  year={2024},
  howpublished={\url{https://openai.com/index/learning-to-reason-with-llms/}}
}

@article{guo2025deepseek,
  title={Deepseek-r1: Incentivizing reasoning capability in llms via reinforcement learning},
  author={Guo, Daya and Yang, Dejian and Zhang, Haowei and Song, Junxiao and Zhang, Ruoyu and Xu, Runxin and Zhu, Qihao and Ma, Shirong and Wang, Peiyi and Bi, Xiao and others},
  journal={arXiv preprint arXiv:2501.12948},
  year={2025}
}

@article{kocmi2023large,
  title={Large language models are state-of-the-art evaluators of translation quality},
  author={Kocmi, Tom and Federmann, Christian},
  journal={arXiv preprint arXiv:2302.14520},
  year={2023}
}
@article{shen2023large,
  title={Large language models are not yet human-level evaluators for abstractive summarization},
  author={Shen, Chenhui and Cheng, Liying and Nguyen, Xuan-Phi and You, Yang and Bing, Lidong},
  journal={arXiv preprint arXiv:2305.13091},
  year={2023}
}
@article{liu2024measuring,
  title={Measuring, evaluating and improving logical consistency in large language models},
  author={Liu, Yinhong and Guo, Zhijiang and Liang, Tianya and Shareghi, Ehsan and Vuli{\'c}, Ivan and Collier, Nigel},
  year={2024}
}

@article{mizrahi2024state,
  title={State of what art? a call for multi-prompt llm evaluation},
  author={Mizrahi, Moran and Kaplan, Guy and Malkin, Dan and Dror, Rotem and Shahaf, Dafna and Stanovsky, Gabriel},
  journal={Transactions of the Association for Computational Linguistics},
  volume={12},
  pages={933--949},
  year={2024},
  publisher={MIT Press 255 Main Street, 9th Floor, Cambridge, Massachusetts 02142, USA~…}
}
@inproceedings{chen2013automated,
  title={Automated essay scoring by maximizing human-machine agreement},
  author={Chen, Hongbo and He, Ben},
  booktitle={Proceedings of the 2013 conference on empirical methods in natural language processing},
  pages={1741--1752},
  year={2013}
}
@misc{mizumoto2023exploring,
  title={Exploring the potential of using an AI language model for automated essay scoring. Research Methods in Applied Linguistics, 2 (2), 100050},
  author={Mizumoto, A and Eguchi, M},
  year={2023}
}
@inproceedings{yancey2023rating,
  title={Rating short L2 essays on the CEFR scale with GPT-4},
  author={Yancey, Kevin P and Laflair, Geoffrey and Verardi, Anthony and Burstein, Jill},
  booktitle={Proceedings of the 18th workshop on innovative use of NLP for building educational applications (BEA 2023)},
  pages={576--584},
  year={2023}
}

@misc{wei2023chainofthoughtpromptingelicitsreasoning,
      title={Chain-of-Thought Prompting Elicits Reasoning in Large Language Models}, 
      author={Jason Wei and Xuezhi Wang and Dale Schuurmans and Maarten Bosma and Brian Ichter and Fei Xia and Ed Chi and Quoc Le and Denny Zhou},
      year={2023},
      eprint={2201.11903},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2201.11903}, 
}

@misc{yao2024chainofthoughteffectivegraphofthoughtreasoning,
      title={Beyond Chain-of-Thought, Effective Graph-of-Thought Reasoning in Language Models}, 
      author={Yao Yao and Zuchao Li and Hai Zhao},
      year={2024},
      eprint={2305.16582},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2305.16582}, 
}

@misc{xie2024montecarlotreesearch,
      title={Monte Carlo Tree Search Boosts Reasoning via Iterative Preference Learning}, 
      author={Yuxi Xie and Anirudh Goyal and Wenyue Zheng and Min-Yen Kan and Timothy P. Lillicrap and Kenji Kawaguchi and Michael Shieh},
      year={2024},
      eprint={2405.00451},
      archivePrefix={arXiv},
      primaryClass={cs.AI},
      url={https://arxiv.org/abs/2405.00451}, 
}

@misc{pang2023languagemodelselfimprovementreinforcement,
      title={Language Model Self-improvement by Reinforcement Learning Contemplation}, 
      author={Jing-Cheng Pang and Pengyuan Wang and Kaiyuan Li and Xiong-Hui Chen and Jiacheng Xu and Zongzhang Zhang and Yang Yu},
      year={2023},
      eprint={2305.14483},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2305.14483}, 
}

@misc{feng2024improvinglanguagemodelreasoning,
      title={Improving Language Model Reasoning with Self-motivated Learning}, 
      author={Yunlong Feng and Yang Xu and Libo Qin and Yasheng Wang and Wanxiang Che},
      year={2024},
      eprint={2404.07017},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2404.07017}, 
}

@misc{christiano2023deepreinforcementlearninghuman,
      title={Deep reinforcement learning from human preferences}, 
      author={Paul Christiano and Jan Leike and Tom B. Brown and Miljan Martic and Shane Legg and Dario Amodei},
      year={2023},
      eprint={1706.03741},
      archivePrefix={arXiv},
      primaryClass={stat.ML},
      url={https://arxiv.org/abs/1706.03741}, 
}

@misc{stephan2023trimmingestimatorlatentdiffusionobservedadoptionmodel,
      title={A Trimming Estimator for the Latent-Diffusion-Observed-Adoption Model}, 
      author={L. S. Sanna Stephan},
      year={2023},
      eprint={2309.01471},
      archivePrefix={arXiv},
      primaryClass={econ.EM},
      url={https://arxiv.org/abs/2309.01471}, 
}

@article{feng2025improving,
  title={Improving Generalization in Intent Detection: GRPO with Reward-Based Curriculum Sampling},
  author={Feng, Zihao and Wang, Xiaoxue and Bai, Ziwei and Su, Donghang and Wu, Bowen and Yu, Qun and Wang, Baoxun},
  journal={arXiv preprint arXiv:2504.13592},
  year={2025}
}

@misc{ahmadian2024basicsrevisitingreinforcestyle,
      title={Back to Basics: Revisiting REINFORCE Style Optimization for Learning from Human Feedback in LLMs}, 
      author={Arash Ahmadian and Chris Cremer and Matthias Gallé and Marzieh Fadaee and Julia Kreutzer and Olivier Pietquin and Ahmet Üstün and Sara Hooker},
      year={2024},
      eprint={2402.14740},
      archivePrefix={arXiv},
      primaryClass={cs.LG},
      url={https://arxiv.org/abs/2402.14740}, 
}

@article{williams1992simple,
  title={Simple statistical gradient-following algorithms for connectionist reinforcement learning},
  author={Williams, Ronald J},
  journal={Machine learning},
  volume={8},
  pages={229--256},
  year={1992},
  publisher={Springer}
}

@misc{devlin2019bertpretrainingdeepbidirectional,
      title={BERT: Pre-training of Deep Bidirectional Transformers for Language Understanding}, 
      author={Jacob Devlin and Ming-Wei Chang and Kenton Lee and Kristina Toutanova},
      year={2019},
      eprint={1810.04805},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/1810.04805}, 
}

@misc{liu2019robertarobustlyoptimizedbert,
      title={RoBERTa: A Robustly Optimized BERT Pretraining Approach}, 
      author={Yinhan Liu and Myle Ott and Naman Goyal and Jingfei Du and Mandar Joshi and Danqi Chen and Omer Levy and Mike Lewis and Luke Zettlemoyer and Veselin Stoyanov},
      year={2019},
      eprint={1907.11692},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/1907.11692}, 
}

@misc{beltagy2019scibertpretrainedlanguagemodel,
      title={SciBERT: A Pretrained Language Model for Scientific Text}, 
      author={Iz Beltagy and Kyle Lo and Arman Cohan},
      year={2019},
      eprint={1903.10676},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/1903.10676}, 
}

@misc{cohan2020specterdocumentlevelrepresentationlearning,
      title={SPECTER: Document-level Representation Learning using Citation-informed Transformers}, 
      author={Arman Cohan and Sergey Feldman and Iz Beltagy and Doug Downey and Daniel S. Weld},
      year={2020},
      eprint={2004.07180},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2004.07180}, 
}

@inproceedings{zhong-etal-2022-towards,
    title = "Towards a Unified Multi-Dimensional Evaluator for Text Generation",
    author = "Zhong, Ming  and
      Liu, Yang  and
      Yin, Da  and
      Mao, Yuning  and
      Jiao, Yizhu  and
      Liu, Pengfei  and
      Zhu, Chenguang  and
      Ji, Heng  and
      Han, Jiawei",
    editor = "Goldberg, Yoav  and
      Kozareva, Zornitsa  and
      Zhang, Yue",
    booktitle = "Proceedings of the 2022 Conference on Empirical Methods in Natural Language Processing",
    month = dec,
    year = "2022",
    address = "Abu Dhabi, United Arab Emirates",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.emnlp-main.131/",
    doi = "10.18653/v1/2022.emnlp-main.131",
    pages = "2023--2038",
    abstract = "Multi-dimensional evaluation is the dominant paradigm for human evaluation in Natural Language Generation (NLG), i.e., evaluating the generated text from multiple explainable dimensions, such as coherence and fluency. However, automatic evaluation in NLG is still dominated by similarity-based metrics, and we lack a reliable framework for a more comprehensive evaluation of advanced models. In this paper, we propose a unified multi-dimensional evaluator UniEval for NLG. We re-frame NLG evaluation as a Boolean Question Answering (QA) task, and by guiding the model with different questions, we can use one evaluator to evaluate from multiple dimensions. Furthermore, thanks to the unified Boolean QA format, we are able to introduce an intermediate learning phase that enables UniEval to incorporate external knowledge from multiple related tasks and gain further improvement. Experiments on three typical NLG tasks show that UniEval correlates substantially better with human judgments than existing metrics. Specifically, compared to the top-performing unified evaluators, UniEval achieves a 23{\%} higher correlation on text summarization, and over 43{\%} on dialogue response generation. Also, UniEval demonstrates a strong zero-shot learning ability for unseen evaluation dimensions and tasks. Source code, data, and all pre-trained evaluators are available at https://github.com/maszhongming/UniEval."
}

@misc{yuan2021bartscoreevaluatinggeneratedtext,
      title={BARTScore: Evaluating Generated Text as Text Generation}, 
      author={Weizhe Yuan and Graham Neubig and Pengfei Liu},
      year={2021},
      eprint={2106.11520},
      archivePrefix={arXiv},
      primaryClass={cs.CL},
      url={https://arxiv.org/abs/2106.11520}, 
}

@article{relish2019,
  title={Large expert-curated database for benchmarking document similarity detection in biomedical literature search},
  author={Peter Brown and Ameya Sadguru Kulkarni and Osama Refai and Yaoqi Zhou},
  journal={Database: The Journal of Biological Databases and Curation},
  year={2019},
  volume={2019},
  url={https://api.semanticscholar.org/CorpusID:195474388}
}

@article{browne2012survey,
  title={A survey of monte carlo tree search methods},
  author={Browne, Cameron B and Powley, Edward and Whitehouse, Daniel and Lucas, Simon M and Cowling, Peter I and Rohlfshagen, Philipp and Tavener, Stephen and Perez, Diego and Samothrakis, Spyridon and Colton, Simon},
  journal={IEEE Transactions on Computational Intelligence and AI in games},
  volume={4},
  number={1},
  pages={1--43},
  year={2012},
  publisher={IEEE}
}

@inproceedings{wang2024human,
  title={Human-llm collaborative annotation through effective verification of llm labels},
  author={Wang, Xinru and Kim, Hannah and Rahman, Sajjadur and Mitra, Kushan and Miao, Zhengjie},
  booktitle={Proceedings of the 2024 CHI Conference on Human Factors in Computing Systems},
  pages={1--21},
  year={2024}
}

@article{ramesh2022automated,
  title={An automated essay scoring systems: a systematic literature review},
  author={Ramesh, Dadi and Sanampudi, Suresh Kumar},
  journal={Artificial Intelligence Review},
  volume={55},
  number={3},
  pages={2495--2527},
  year={2022},
  publisher={Springer}
}
@article{huang2023citation,
  title={Citation: A key to building responsible and accountable large language models},
  author={Huang, Jie and Chang, Kevin Chen-Chuan},
  journal={arXiv preprint arXiv:2307.02185},
  year={2023}
}
@inproceedings{haque2018sentiment,
  title={Sentiment analysis on large scale Amazon product reviews},
  author={Haque, Tanjim Ul and Saber, Nudrat Nawal and Shah, Faisal Muhammad},
  booktitle={2018 IEEE international conference on innovative research and development (ICIRD)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}

@article{fabbri2021summeval,
  title={Summeval: Re-evaluating summarization evaluation},
  author={Fabbri, Alexander R and Kry{\'s}ci{\'n}ski, Wojciech and McCann, Bryan and Xiong, Caiming and Socher, Richard and Radev, Dragomir},
  journal={Transactions of the Association for Computational Linguistics},
  volume={9},
  pages={391--409},
  year={2021},
  publisher={MIT Press One Rogers Street, Cambridge, MA 02142-1209, USA journals-info~…}
}
